Low-Rank Tensors for Multi-Dimensional Markov Models

This work presents a low-rank tensor model for multi-dimensional Markov chains. A common approach to simplify the dynamical behavior of a Markov chain is to impose low-rankness on the transition probability matrix. Inspired by the success of these matrix techniques, we present low-rank tensors for representing transition probabilities on multi-dimensional state spaces. Through tensor decomposition, we provide a connection between our method and classical probabilistic models. Moreover, our proposed model yields a parsimonious representation with fewer parameters than matrix-based approaches. Unlike these methods, which impose low-rankness uniformly across all states, our tensor method accounts for the multi-dimensionality of the state space. We also propose an optimization-based approach to estimate a Markov model as a low-rank tensor. Our optimization problem can be solved by the alternating direction method of multipliers (ADMM), which enjoys convergence to a stationary solution. We empirically demonstrate that our tensor model estimates Markov chains more efficiently than conventional techniques, requiring both fewer samples and parameters. We perform numerical simulations for both a synthetic low-rank Markov chain and a real-world example with New York City taxi data, showcasing the advantages of multi-dimensionality for modeling state spaces.

==> data/5_ny_sampling.csv <==
sampling,err_lrt_r10,err_lrt_r20,err_nnlrm_01_P,err_nnlrm_1_P,err_dclrm_5_P,err_dclrm_10_P,err_slrm_r5_P,err_slrm_r10_P
1000.0,1.3134386539459229,1.2652279138565063,1.648306131362915,1.592057228088379,1.7508633136749268,1.6581045389175415,1.4477050304412842,1.4432677030563354
3162.0,1.0558006763458252,0.9961339235305786,1.448207974433899,1.5387847423553467,1.5450623035430908,1.3215091228485107,1.282615303993225,1.2704166173934937
10000.0,0.9152889251708984,0.8813297152519226,1.1641323566436768,1.522696852684021,1.5039576292037964,1.1387615203857422,1.228011965751648,1.062669038772583
31622.0,0.8744935989379883,0.8270677328109741,0.8900541067123413,1.5285948514938354,1.2090574502944946,0.9875205755233765,1.2102206945419312,0.9683270454406738
100000.0,0.8598349690437317,0.7988826632499695,0.6660227179527283,1.5410680770874023,1.1434446573257446,0.9497537612915039,1.194498896598816,0.9475207328796387


==> data/6_ny_params.csv <==
params_lrt,params_slrm,err_rank_lrt,err_rank_slrm
288,792,1.5584198236465454,1.7178013324737549
1440,3960,0.9152889251708984,1.2277259826660156
2880,7920,0.8813297152519226,1.0627787113189697
7200,15840,0.8813297152519226,0.9356378316879272


==> data/varysamp_mat_frob.csv <==
Samples,Emp,SLRM-2,SLRM-4,SLRM-6,DCLRM-2,DCLRM-4,DCLRM-6,NNLRM-0.1,NNLRM-1.0,LRT-16,LRT-32,LRT-49
100.0,39.811767196655275,7.312796401977539,8.208480739593506,9.266273975372314,16.04165358543396,10.706642198562623,10.457669878005982,32.60343608856201,2.7656826257705687,10.019780826568603,21.41112937927246,32.78343906402588
316.0,41.51369857788086,2.608303761482239,3.3400009632110597,3.763673758506775,8.889388036727905,8.854286003112794,9.64171314239502,33.105981063842776,2.628658044338226,4.412236309051513,7.4156452178955075,10.504321384429932
1000.0,27.911885070800782,1.4613106489181518,1.9409442305564881,2.4086954951286317,3.4767859101295473,4.032937407493591,5.242582964897156,21.16161689758301,1.536866420507431,2.252952349185944,3.1711591720581054,4.161897468566894
3162.0,15.586333560943604,0.8830323934555053,1.1305490612983704,1.323909056186676,1.5365953207015992,2.3361509919166563,3.4022056102752685,11.030550670623779,0.9946646213531494,1.556343936920166,1.6119224548339843,1.6686253905296327
10000.0,8.506730365753175,0.6696161568164826,0.6184986680746078,0.6417598217725754,1.1524795830249785,1.9665754318237305,2.640559935569763,5.661379742622375,0.9040771543979644,1.3160278439521789,1.2435721158981323,1.2037708342075348
31622.0,4.763423824310303,0.5537721931934356,0.4007069140672684,0.3094396933913231,1.0663592398166657,1.7203402876853944,1.958504068851471,3.0622840881347657,0.8780624985694885,1.1955544114112855,1.1241537034511566,1.0990792393684388
100000.0,2.7524947047233583,0.5061953783035278,0.2888389900326729,0.16753097102046008,0.9931727588176728,1.6853501558303834,1.6982072710990905,1.774464213848114,0.8701336503028869,1.1789330184459685,1.1157825589179993,1.0635269582271576


==> data/varysamp_mat_l1.csv <==
Samples,Emp,SLRM-2,SLRM-4,SLRM-6,DCLRM-2,DCLRM-4,DCLRM-6,NNLRM-0.1,NNLRM-1.0,LRT-16,LRT-32,LRT-49
100.0,168.04297790527343,145.91834411621093,150.56339569091796,152.40380096435547,154.64373931884765,142.4379440307617,138.2982971191406,157.15677185058593,104.90249481201172,136.27429275512696,181.7247772216797,202.8623062133789
316.0,195.4124740600586,113.14396514892579,126.5417236328125,132.31121215820312,122.99457550048828,123.26462631225586,123.58391647338867,176.8129440307617,98.52101974487304,120.48277282714844,133.08434677124023,148.69455261230468
1000.0,194.88685760498046,84.09052352905273,98.4209197998047,106.93069458007812,89.00473403930664,91.53065414428711,96.94537048339843,165.92225646972656,85.2306625366211,107.09471130371094,116.04088821411133,125.58900909423828
3162.0,167.36532440185547,66.38557395935058,72.63270950317383,78.52196502685547,69.63214645385742,73.2831932067871,77.19920196533204,128.8154510498047,77.47905731201172,95.30393753051757,94.63769836425782,95.56455307006836
10000.0,127.5098861694336,56.08832702636719,52.78932075500488,52.63840026855469,61.499686050415036,64.24147262573243,67.20059356689453,87.63359832763672,75.03286514282226,88.93547058105469,85.50062484741211,84.39340667724609
31622.0,89.11746063232422,50.45655822753906,40.65982513427734,32.85211963653565,57.787743759155276,59.018062591552734,58.80232696533203,56.253561401367186,73.64677200317382,85.58549041748047,82.78801040649414,81.7035919189453
100000.0,59.39879951477051,47.86736297607422,34.01752700805664,20.73613052368164,55.53264274597168,53.96559143066406,48.11683120727539,37.84490737915039,73.29307861328125,84.99484634399414,82.90889587402344,80.84396743774414


==> data/varysamp_mat_normfrob.csv <==
Samples,Emp,SLRM-2,SLRM-4,SLRM-6,DCLRM-2,DCLRM-4,DCLRM-6,NNLRM-0.1,NNLRM-1.0,LRT-16,LRT-32,LRT-49
100.0,5.787906646728516,1.0634518682956695,1.1992203295230865,1.3510108172893525,2.3407011151313784,1.5561624348163605,1.523053765296936,4.739817786216736,0.40085173547267916,1.4499027490615846,3.103476047515869,4.751089096069336
316.0,6.03023362159729,0.3772511661052704,0.4836207926273346,0.5453395634889603,1.277688330411911,1.2786677360534668,1.3907868444919587,4.807702207565308,0.37866350710392,0.6369588673114777,1.0736590802669526,1.5236379265785218
1000.0,4.045941281318664,0.2107256084680557,0.28039379715919494,0.3475385755300522,0.49878172725439074,0.5820151627063751,0.757790595293045,3.0660372495651247,0.22122043669223782,0.32582108974456786,0.45881227850914,0.6025240182876587
3162.0,2.2628106474876404,0.12749226242303843,0.1636393383145332,0.19187744110822674,0.22082857489585872,0.33665907084941865,0.49177726209163664,1.6012784481048583,0.14321558326482772,0.22468626648187637,0.23280403017997736,0.2404003471136093
10000.0,1.2294150233268737,0.09653268158435815,0.08914420530199998,0.09264661446213716,0.16692479550838468,0.2858687162399292,0.38312128484249114,0.8172726988792419,0.13044436052441594,0.1896500840783119,0.17905388623476023,0.17334410250186916
31622.0,0.685363820195198,0.07993214502930637,0.05771565511822695,0.04453324452042576,0.15439304485917088,0.2498862519860267,0.2840641438961029,0.43979810178279877,0.12667715251445766,0.17226571589708325,0.16182902455329895,0.15832780748605726
100000.0,0.3965564340353012,0.07303098216652867,0.04164828844368453,0.02406931826844807,0.14360654130578038,0.2432111002504825,0.24524383097887034,0.2554155975580215,0.1255210973322391,0.16979932934045788,0.16072456091642376,0.15328315049409863


==> data/varysamp_mat_norml1.csv <==
Samples,Emp,SLRM-2,SLRM-4,SLRM-6,DCLRM-2,DCLRM-4,DCLRM-6,NNLRM-0.1,NNLRM-1.0,LRT-16,LRT-32,LRT-49
100.0,1.3336760520935058,1.1580838084220886,1.1949493408203125,1.209555745124817,1.2273331522941588,1.1304615795612336,1.097607135772705,1.247277808189392,0.8325607240200043,1.081543618440628,1.4422622919082642,1.6100207090377807
316.0,1.5508944869041443,0.8979693293571472,1.0043009400367737,1.0500905632972717,0.9761487185955048,0.978292179107666,0.9808262646198272,1.4032793998718263,0.7819140315055847,0.9562139391899109,1.0562265276908875,1.1801172494888306
1000.0,1.5467229247093202,0.6673860967159271,0.7811195850372314,0.8486575603485107,0.7063877284526825,0.7264348447322846,0.7694088518619537,1.3168452382087708,0.6764348328113556,0.8499593198299408,0.9209608018398285,0.996739637851715
3162.0,1.3282978057861328,0.5268704235553742,0.5764509260654449,0.6231911182403564,0.5526368737220764,0.5816134929656982,0.6126929938793182,1.0223463714122771,0.6149140655994415,0.7563815891742707,0.751093965768814,0.7584499657154083
10000.0,1.0119844496250152,0.44514610469341276,0.4189634948968887,0.41776570975780486,0.48809345066547394,0.5098536998033524,0.5333388149738312,0.6955057561397553,0.5954998016357422,0.7058381378650666,0.6785773932933807,0.6697899401187897
31622.0,0.7072823166847229,0.4004494667053223,0.32269748747348787,0.26073148995637896,0.458633553981781,0.4683979958295822,0.46668579876422883,0.4464574664831161,0.5844990491867066,0.6792509436607361,0.6570486843585968,0.6484421789646149
100000.0,0.47141965925693513,0.379900261759758,0.2699807733297348,0.16457270979881283,0.4407359153032303,0.4282989650964737,0.3818801939487457,0.3003568559885025,0.5816919684410096,0.6745633065700531,0.6580081045627594,0.6416197538375854


==> data/varysamp_mat_sin.csv <==
Samples,Emp,SLRM-2,SLRM-4,SLRM-6,DCLRM-2,DCLRM-4,DCLRM-6,NNLRM-0.1,NNLRM-1.0,LRT-16,LRT-32,LRT-49
100.0,0.9427415490150451,0.8987476706504822,0.8948394954204559,0.9071600615978241,0.9115837693214417,0.8954922258853912,0.902735459804535,0.9342594981193543,0.8943259418010712,0.89862762093544,0.905528724193573,0.9065248727798462
316.0,0.925529545545578,0.881838458776474,0.8803449094295501,0.8888054549694061,0.893914544582367,0.886945903301239,0.8885148406028748,0.9187690079212188,0.8887463390827179,0.8929109513759613,0.8956157863140106,0.8926211416721344
1000.0,0.9076390445232392,0.8770843207836151,0.857453852891922,0.8542743384838104,0.8908104836940766,0.8846887886524201,0.8850391209125519,0.9031943619251251,0.8897010505199432,0.885578739643097,0.8855364263057709,0.8843035936355591
3162.0,0.8909492313861846,0.8581698060035705,0.8077520847320556,0.7771467983722686,0.8807417571544647,0.8739738643169404,0.8736260116100312,0.8887255251407623,0.8875005960464477,0.8826588571071625,0.8763060629367828,0.8724303901195526
10000.0,0.8741494476795196,0.834510213136673,0.7414064884185791,0.6570454001426697,0.8785761296749115,0.864260333776474,0.8563563406467438,0.8732127904891968,0.8838330268859863,0.8823237657546997,0.8725379824638366,0.8662510275840759
31622.0,0.8398194670677185,0.8155787348747253,0.674805760383606,0.5019740551710129,0.8582107543945312,0.8375799715518951,0.8163590133190155,0.8394916534423829,0.8879177868366241,0.8797006487846375,0.8689960837364197,0.857840621471405
100000.0,0.7521888971328735,0.8025300085544587,0.6276627361774445,0.39991322457790374,0.8403895318508148,0.7871258318424225,0.7301518678665161,0.7511025071144104,0.8921931207180023,0.8807860434055328,0.8697175920009613,0.860225510597229


==> data/varysamp_mat_sinL.csv <==
Samples,Emp,SLRM-2,SLRM-4,SLRM-6,DCLRM-2,DCLRM-4,DCLRM-6,NNLRM-0.1,NNLRM-1.0,LRT-16,LRT-32,LRT-49
100.0,0.9425053238868714,0.8929806232452393,0.8883791744709015,0.9070164203643799,0.8944482803344727,0.8907934188842773,0.8900010347366333,0.9338779866695404,0.891315507888794,0.8939213812351227,0.8999412596225739,0.9013169527053833
316.0,0.925529545545578,0.881838446855545,0.8803448975086212,0.8888054847717285,0.8932625472545623,0.885967081785202,0.8851445734500885,0.9187690198421479,0.8887463212013245,0.8929109394550323,0.8956158041954041,0.892621123790741
1000.0,0.9076390564441681,0.8770843148231506,0.8574538826942444,0.8542743146419525,0.8888189554214477,0.8846425354480744,0.8828802883625031,0.9031943500041961,0.8897010564804078,0.8855787456035614,0.8855364263057709,0.884303617477417
3162.0,0.8901046395301819,0.8581698000431061,0.8077520787715912,0.7771467983722686,0.8807400584220886,0.8737017035484314,0.8714764177799225,0.8877733409404754,0.8856048583984375,0.882658851146698,0.8763060569763184,0.8724303901195526
10000.0,0.8741494417190552,0.8345102369785309,0.7414064943790436,0.6570454001426697,0.8771377325057983,0.864260345697403,0.8563563525676727,0.8732128024101258,0.8838895976543426,0.8823237717151642,0.8725379824638366,0.8662510275840759
31622.0,0.8398194670677185,0.815578716993332,0.674805748462677,0.5019740670919418,0.8582695364952088,0.8369360983371734,0.8128191471099854,0.8394916474819183,0.8878602266311646,0.8797006487846375,0.8689960658550262,0.857840621471405
100000.0,0.7521888971328735,0.8024912655353547,0.6276627242565155,0.39991322457790374,0.839240550994873,0.7817667126655579,0.72322718501091,0.7511025130748749,0.8922512531280518,0.8807860493659974,0.8697175920009613,0.8602255046367645


==> data/varysamp_mat_sinR.csv <==
Samples,Emp,SLRM-2,SLRM-4,SLRM-6,DCLRM-2,DCLRM-4,DCLRM-6,NNLRM-0.1,NNLRM-1.0,LRT-16,LRT-32,LRT-49
100.0,0.8875092327594757,0.885985380411148,0.8731605052947998,0.8716918766498566,0.9013336181640625,0.8727537333965302,0.8870658218860626,0.8815084099769592,0.8644771754741669,0.8777523517608643,0.886050570011139,0.8803743839263916
316.0,0.8721277177333832,0.8487364470958709,0.8409514605998993,0.8233067989349365,0.8687577724456788,0.8651940584182739,0.8728922843933106,0.8685190439224243,0.8623257160186768,0.8401242375373841,0.8440775811672211,0.8316144526004792
1000.0,0.8581680417060852,0.8255201935768127,0.7790686190128326,0.7519544243812561,0.8593633770942688,0.8517255902290344,0.8592259764671326,0.8555948436260223,0.8529732048511505,0.8183677077293396,0.8063376843929291,0.7968998372554779
3162.0,0.8429336965084075,0.7786865592002868,0.6727474272251129,0.5777863472700119,0.8444644570350647,0.8319607734680176,0.8446676015853882,0.8425637006759643,0.8459088683128357,0.7989807009696961,0.778484970331192,0.769460529088974
10000.0,0.8263290822505951,0.7636777520179748,0.5802237749099731,0.36075427532196047,0.8328858137130737,0.8241719543933869,0.828156691789627,0.8268816947937012,0.8302960813045501,0.8023017704486847,0.7668219745159149,0.7520981967449188
31622.0,0.7962928414344788,0.7627568483352661,0.5616669833660126,0.19393851608037943,0.8023685097694397,0.8123146951198578,0.7997781157493591,0.7968856751918793,0.8207867383956909,0.7859255075454712,0.7664389252662659,0.7438943982124329
100000.0,0.7063479244709014,0.7573168098926544,0.5502709418535232,0.1111511185765266,0.7941150069236755,0.77178475856781,0.7110417723655701,0.7060496807098389,0.8192660808563232,0.7942874729633331,0.7672185957431793,0.7482471287250518


==> data/varysamp_ten_frob.csv <==
Samples,Emp,SLRM-1,SLRM-2,SLRM-4,DCLRM-1,DCLRM-2,DCLRM-4,NNLRM-0.1,NNLRM-1.0,LRT-10,LRT-20,LRT-30
100.0,42.635251426696776,9.8629301071167,11.36333737373352,12.665837383270263,55.05031318664551,26.125668716430663,15.095183563232421,35.477912521362306,5.620219779014588,9.112937688827515,15.376090717315673,24.48921947479248
316.0,49.388611221313475,6.592271375656128,6.973554944992065,6.232748651504517,25.939634990692138,14.91781826019287,14.23561487197876,40.17236614227295,5.29972722530365,4.9777474164962765,7.255185127258301,10.358912563323974
1000.0,31.208043098449707,5.300191164016724,4.092066693305969,3.6927003145217894,10.863871526718139,6.285840082168579,7.114263200759888,23.793759536743163,3.6293683290481566,2.264612376689911,2.8459941148757935,3.807603669166565
3162.0,12.770787525177003,4.703941702842712,3.2790486216545105,2.2284853577613832,4.723198103904724,3.3947131395339967,3.4374353647232057,8.45434136390686,3.0320905208587647,1.3302552461624146,1.2275938749313355,1.2705655992031097
10000.0,4.193852138519287,4.4566576957702635,2.9991628408432005,1.6799975872039794,3.3803510427474976,2.5433821201324465,1.6898286044597626,2.1742966175079346,3.2034539222717284,1.1143196165561675,0.7305516093969345,0.7502376556396484
31622.0,1.3182666063308717,4.430326890945435,2.8416462421417235,1.4735487580299378,3.3198782205581665,2.366794228553772,1.197012150287628,0.5168312221765519,3.2921823501586913,1.0723974704742432,0.7220146924257278,0.6531027168035507
100000.0,0.39907287061214447,4.4569905519485475,2.7764278173446657,1.4035641968250274,3.303853225708008,2.3127068161964415,1.0867051005363464,0.1635607965290546,3.321713423728943,1.00066699385643,0.6668788462877273,0.6703870505094528


==> data/varysamp_ten_l1.csv <==
Samples,Emp,SLRM-1,SLRM-2,SLRM-4,DCLRM-1,DCLRM-2,DCLRM-4,NNLRM-0.1,NNLRM-1.0,LRT-10,LRT-20,LRT-30
100.0,177.2191635131836,160.25521697998047,163.2571029663086,165.40029602050782,192.0286422729492,175.4114547729492,161.85006561279297,167.29698486328124,129.48172302246093,141.97994995117188,160.81153564453126,179.64865112304688
316.0,200.1382278442383,146.45476455688475,147.96438446044922,147.1949951171875,167.28800201416016,157.0947525024414,154.1414031982422,183.38054962158202,123.84887084960937,119.70683364868164,126.99946060180665,139.3038116455078
1000.0,194.03455505371093,128.83018264770507,120.50545654296874,118.18781661987305,134.2669578552246,125.57489624023438,125.85713119506836,168.64385986328125,112.89184646606445,85.63125686645508,88.40738525390626,98.76001663208008
3162.0,158.66324768066406,121.33845901489258,106.5505485534668,90.67299423217773,116.88044357299805,106.52338027954102,100.50353240966797,123.69762802124023,109.71204452514648,65.21928558349609,62.640784072875974,64.48689804077148
10000.0,112.25710220336914,118.15659942626954,100.33918914794921,76.73005828857421,110.09603576660156,96.78315505981445,78.69955596923828,74.31580123901367,111.66723403930663,58.12796897888184,48.2611743927002,50.60331153869629
31622.0,71.02870407104493,117.30726318359375,97.62667541503906,70.21476974487305,108.87872848510742,92.48774185180665,66.29072494506836,40.77503433227539,112.55089111328125,56.15826416015625,46.216130065917966,45.88624382019043
100000.0,42.123640060424805,117.39321975708008,96.63152618408203,67.62681083679199,108.54782485961914,91.18722457885742,62.2408390045166,26.221782684326172,112.8322738647461,54.81052474975586,44.504201126098636,45.78286590576172


==> data/varysamp_ten_normfrob.csv <==
Samples,Emp,SLRM-1,SLRM-2,SLRM-4,DCLRM-1,DCLRM-2,DCLRM-4,NNLRM-0.1,NNLRM-1.0,LRT-10,LRT-20,LRT-30
100.0,3.954905152320862,0.9047323226928711,1.048386287689209,1.1683983266353608,5.054912638664246,2.3996265530586243,1.3880727589130402,3.2890655994415283,0.512974813580513,0.8434245824813843,1.4346778869628907,2.2838233590126036
316.0,4.606354856491089,0.6152518808841705,0.6488020628690719,0.5741864234209061,2.4116835415363314,1.3620442628860474,1.305890256166458,3.742276978492737,0.4820278584957123,0.4586194157600403,0.6730501472949981,0.9543190896511078
1000.0,2.8986735343933105,0.4814101606607437,0.36992800831794737,0.33611192405223844,0.9517008513212204,0.5753082364797593,0.646891537308693,2.2053667545318603,0.3300164401531219,0.20590831786394115,0.2632443368434906,0.35066821575164797
3162.0,1.1813085973262787,0.42558252811431885,0.29529298394918435,0.20172961354255672,0.442153200507164,0.31180561929941175,0.3148778945207596,0.7797128617763519,0.27810371220111846,0.12040280029177661,0.11048512756824488,0.11502167955040928
10000.0,0.38447516560554507,0.4023016631603241,0.2695215344429016,0.15164422094821928,0.3073403641581535,0.23048847764730454,0.15239315554499622,0.19728934243321417,0.2928054302930832,0.10030819363892077,0.06609259396791455,0.0682482127100229
31622.0,0.12024705037474628,0.3982259571552277,0.2558130741119385,0.13322266489267345,0.30176584273576734,0.21446691453456873,0.10873166844248768,0.04633627440780397,0.30041002929210664,0.09663292355835433,0.06500901095569127,0.05891732983291144
100000.0,0.03656627014279361,0.4002272248268127,0.2500310242176056,0.12699830345809454,0.3002729266881943,0.20978581309318542,0.09905157275497911,0.014897380676120477,0.3028054445981979,0.09056887999176974,0.05976581238210198,0.060446432232856714


==> data/varysamp_ten_norml1.csv <==
Samples,Emp,SLRM-1,SLRM-2,SLRM-4,DCLRM-1,DCLRM-2,DCLRM-4,NNLRM-0.1,NNLRM-1.0,LRT-10,LRT-20,LRT-30
100.0,1.406500017642975,1.2718670606613158,1.2956915378570557,1.3127009987831115,1.5240372657775878,1.3921547651290893,1.2845246195793152,1.3277541160583497,1.0276329398155213,1.126825201511383,1.276282274723053,1.4257832169532776
316.0,1.5883971333503724,1.1623396754264832,1.1743207931518556,1.168214464187622,1.3276827692985536,1.246783983707428,1.2233447074890136,1.4554014921188354,0.9829277575016022,0.950054407119751,1.0079324424266816,1.105586040019989
1000.0,1.5399553179740906,1.022461998462677,0.9563926994800568,0.9379987180233001,1.0656109869480133,0.9966263711452484,0.9988663196563721,1.3384436130523683,0.8959672093391419,0.6796132802963257,0.7016460776329041,0.7838098049163819
3162.0,1.25923091173172,0.9630038261413574,0.8456394255161286,0.7196270585060119,0.9276227414608001,0.845423823595047,0.7976472318172455,0.9817274153232575,0.8707306742668152,0.5176134794950485,0.4971491813659668,0.511800879240036
10000.0,0.8909285426139831,0.9377509713172912,0.7963429152965545,0.6089688062667846,0.873778223991394,0.7681204199790954,0.6245997905731201,0.5898080706596375,0.8862480521202087,0.46133317053318024,0.3830252707004547,0.40161367058753966
31622.0,0.5637193500995636,0.9310102045536042,0.774815022945404,0.557260149717331,0.8641170382499694,0.7340298354625702,0.5261169523000717,0.32361145317554474,0.8932612061500549,0.445700603723526,0.366794753074646,0.3641765981912613
100000.0,0.3343142867088318,0.9316923975944519,0.7669170081615448,0.5367207705974579,0.8614908277988433,0.7237082719802856,0.49397497475147245,0.20810942649841305,0.8954944014549255,0.43500423729419707,0.3532080203294754,0.3633561372756958


==> data/varysamp_ten_sin.csv <==
Samples,Emp,SLRM-1,SLRM-2,SLRM-4,DCLRM-1,DCLRM-2,DCLRM-4,NNLRM-0.1,NNLRM-1.0,LRT-10,LRT-20,LRT-30
100.0,0.9208984136581421,0.9061688542366028,0.9026217222213745,0.9058617353439331,0.9087102711200714,0.9063801527023315,0.9084276676177978,0.9143923163414002,0.8975735425949096,0.872085177898407,0.8533800363540649,0.8510283529758453
316.0,0.9023817956447602,0.911786961555481,0.8990245521068573,0.8843856930732727,0.9118830919265747,0.9074025809764862,0.8959542334079742,0.8984223127365112,0.8847869813442231,0.8308153510093689,0.8091529905796051,0.8174749851226807
1000.0,0.8662643671035767,0.9105767190456391,0.8856754064559936,0.8384752988815307,0.908213347196579,0.8983812391757965,0.8686728417873383,0.8638841390609742,0.8588507890701294,0.7177412748336792,0.696488082408905,0.7123771965503692
3162.0,0.7642319858074188,0.9128628373146057,0.8648628890514374,0.7646155476570129,0.9155360996723175,0.8667176365852356,0.8174332857131958,0.7640509486198426,0.8419449925422668,0.6381453096866607,0.5867591679096222,0.5882471859455108
10000.0,0.6141016840934753,0.9147870302200317,0.8508425533771515,0.7208175301551819,0.9143325328826905,0.8433618605136871,0.7322886705398559,0.6125425696372986,0.8613425850868225,0.6166286945343018,0.5102367252111435,0.5019749462604522
31622.0,0.4546592950820923,0.9103215277194977,0.8421793401241302,0.6849599957466126,0.9110774457454681,0.8292336285114288,0.6902915298938751,0.4486876606941223,0.8737886130809784,0.6113750010728836,0.5122883766889572,0.4872363775968552
100000.0,0.3213942289352417,0.9146884560585022,0.8378484010696411,0.6751353442668915,0.9145761251449585,0.8252729952335358,0.673876816034317,0.3151788651943207,0.8854677200317382,0.6200823724269867,0.5086053818464279,0.491262811422348


==> data/varysamp_ten_sinL.csv <==
Samples,Emp,SLRM-1,SLRM-2,SLRM-4,DCLRM-1,DCLRM-2,DCLRM-4,NNLRM-0.1,NNLRM-1.0,LRT-10,LRT-20,LRT-30
100.0,0.9208984136581421,0.9052620112895966,0.9025364875793457,0.9058617353439331,0.9082625031471252,0.9076100528240204,0.9081015944480896,0.9143923163414002,0.8975735366344452,0.8665014803409576,0.8518840193748474,0.8376423954963684
316.0,0.9016606748104096,0.9115003049373627,0.8990245699882508,0.8843856930732727,0.9111007392406464,0.9048757970333099,0.8959542095661164,0.8976406157016754,0.8831057846546173,0.83081533908844,0.8091529965400696,0.8174749851226807
1000.0,0.8662643253803253,0.9105829775333405,0.8856754124164581,0.8384753048419953,0.9099811255931854,0.897201532125473,0.8686728537082672,0.8638841390609742,0.8588421523571015,0.7177412986755372,0.6964880704879761,0.7123771965503692
3162.0,0.7642319858074188,0.91196209192276,0.8648628890514374,0.7646155536174775,0.9158353328704834,0.8660431981086731,0.8174332857131958,0.7640509366989136,0.8418145775794983,0.6381452977657318,0.5867591738700867,0.5882471978664399
10000.0,0.6141016781330109,0.9137343764305115,0.850842559337616,0.7205276191234589,0.9146403849124909,0.8433618605136871,0.7322886765003205,0.6125425696372986,0.8615433752536774,0.6166286945343018,0.5102367252111435,0.5019749462604522
31622.0,0.454659304022789,0.910141897201538,0.8421793341636657,0.6826461911201477,0.9111432909965516,0.8292336165904999,0.6902915418148041,0.4486876577138901,0.873627632856369,0.6113750100135803,0.5122883796691895,0.4872363984584808
100000.0,0.32139422595500944,0.9137977838516236,0.8378573715686798,0.6734525442123414,0.9146677315235138,0.8252729713916779,0.6726593732833862,0.31517886370420456,0.8855819642543793,0.6200823724269867,0.5086053818464279,0.491262811422348


==> data/varysamp_ten_sinR.csv <==
Samples,Emp,SLRM-1,SLRM-2,SLRM-4,DCLRM-1,DCLRM-2,DCLRM-4,NNLRM-0.1,NNLRM-1.0,LRT-10,LRT-20,LRT-30
100.0,0.8645238876342773,0.8656463742256164,0.8633573174476623,0.8469409584999085,0.873662281036377,0.8694476366043091,0.8625912964344025,0.8606312334537506,0.8490645706653595,0.8200090885162353,0.8310792565345764,0.834192442893982
316.0,0.8312861144542694,0.8510956108570099,0.8281197786331177,0.8028746128082276,0.849778151512146,0.8551121473312377,0.8380896031856537,0.8284827589988708,0.8205105125904083,0.7394799649715423,0.7304328262805939,0.740667313337326
1000.0,0.7952644288539886,0.8187584519386292,0.813127601146698,0.7495887577533722,0.8341183364391327,0.8362343430519104,0.8084385812282562,0.7944023132324218,0.7879123568534852,0.586813235282898,0.5801870316267014,0.5990705102682113
3162.0,0.6929585695266723,0.8205872178077698,0.7964761197566986,0.6825929641723633,0.7992695450782776,0.8161456465721131,0.7593048572540283,0.6930886387825013,0.7643784165382386,0.48647459149360656,0.41718740016222,0.44550188779830935
10000.0,0.5615448325872421,0.8194231867790223,0.7974114656448364,0.6544894099235534,0.7861799776554108,0.8047161996364594,0.6767578244209289,0.5602916300296783,0.778846800327301,0.473928502202034,0.32185433954000475,0.31320763751864433
31622.0,0.41827013194561,0.8262512147426605,0.7935766816139221,0.6399345755577087,0.7888798832893371,0.7807283222675323,0.626686441898346,0.4116971790790558,0.7868333399295807,0.45087498128414155,0.3169089496135712,0.28078789412975313
100000.0,0.2898477427661419,0.8217801809310913,0.7839785397052765,0.6188372671604156,0.7886045575141907,0.7707500636577607,0.6069881379604339,0.28426565453410146,0.7932889699935913,0.460439869761467,0.2795372627675533,0.2774487867951393

